Temporal Multiresolution Graph Neural Networks For Epidemic Prediction

In this paper, we introduce Temporal Multiresolution Graph Neural Networks (TMGNN), the first architecture that both learns to construct the multiscale and multiresolution graph structures and incorporates the time-series signals to capture the temporal changes of the dynamic graphs. We have applied our proposed model to the task of predicting future spreading of epidemic and pandemic based on the historical time-series data collected from the actual COVID-19 pandemic and chickenpox epidemic in several European countries, and have obtained competitive results in comparison to other previous state-of-the-art temporal architectures and graph learning algorithms. We have shown that capturing the multiscale and multiresolution structures of graphs is important to extract either local or global information that play a critical role in understanding the dynamic of a global pandemic such as COVID-19 which started from a local city and spread to the whole world. Our work brings a promising research direction in forecasting and mitigating future epidemics and pandemics.

==> Covid19-results/results_EN.csv <==
MGNN,0,5.82975,1.36884
MGNN,1,6.72626,1.96867
MGNN,2,7.47351,2.25037
MGNN,3,7.65864,2.52815
MGNN,4,7.69905,2.37242
MGNN,5,7.93191,2.39393
MGNN,6,8.27542,2.47662
MGNN,7,8.72131,2.65414
MGNN,8,9.45519,2.84877
MGNN,9,9.80876,2.68020
MGNN,10,10.44343,2.47155
MGNN,11,10.47663,2.20595
MGNN,12,10.89155,2.29367
MGNN,13,11.07989,2.27526
TMGNN,0,5.92574,1.43847
TMGNN,1,6.45882,1.83180
TMGNN,2,6.89341,2.25229
TMGNN,3,7.20070,2.36886
TMGNN,4,7.35975,2.42287
TMGNN,5,7.13847,1.93431
TMGNN,6,6.94550,1.50002
TMGNN,7,6.93330,1.74113
TMGNN,8,7.14358,1.74869
TMGNN,9,7.29003,1.73899
TMGNN,10,7.83531,2.19133
TMGNN,11,7.46373,1.87742
TMGNN,12,7.53666,1.82702
TMGNN,13,7.72294,1.95285


==> Covid19-results/results_ES.csv <==
MGNN,0,30.29087,11.92850
MGNN,1,42.83410,23.45139
MGNN,2,43.44535,21.90939
MGNN,3,45.51873,24.21316
MGNN,4,48.10799,25.29932
MGNN,5,45.83605,25.32495
MGNN,6,49.58075,24.74171
MGNN,7,50.00170,25.16724
MGNN,8,55.52339,23.36317
MGNN,9,60.84435,25.63623
MGNN,10,62.23335,28.89171
MGNN,11,65.04713,28.40303
MGNN,12,65.90480,30.30183
MGNN,13,66.08500,32.19154
TMGNN,0,33.00699,15.29626
TMGNN,1,42.56353,16.98340
TMGNN,2,44.02792,18.97453
TMGNN,3,44.92127,18.89661
TMGNN,4,44.59262,16.87398
TMGNN,5,46.42228,18.46776
TMGNN,6,46.69467,21.98732
TMGNN,7,43.34366,16.68886
TMGNN,8,43.87192,15.14822
TMGNN,9,43.38546,13.52022
TMGNN,10,44.16688,14.48209
TMGNN,11,43.48170,14.42806
TMGNN,12,43.66195,14.26410
TMGNN,13,43.26233,16.77699


==> Covid19-results/results_FR.csv <==
MGNN,0,6.20004,4.47235
MGNN,1,7.01955,5.54671
MGNN,2,6.74090,5.19912
MGNN,3,6.82483,5.16267
MGNN,4,6.45468,4.73832
MGNN,5,5.84623,3.75937
MGNN,6,7.25001,5.13894
MGNN,7,8.14660,5.93413
MGNN,8,8.33865,5.56389
MGNN,9,8.18445,5.41729
MGNN,10,8.71870,5.19485
MGNN,11,9.48594,6.85396
MGNN,12,8.89332,4.75310
MGNN,13,9.17691,4.49670
TMGNN,0,5.90592,4.42157
TMGNN,1,6.32044,5.11127
TMGNN,2,7.76593,6.05778
TMGNN,3,7.63336,5.65731
TMGNN,4,7.96343,5.50270
TMGNN,5,8.13659,5.42530
TMGNN,6,8.01107,5.69367
TMGNN,7,7.04996,5.09968
TMGNN,8,7.43297,5.12355
TMGNN,9,7.73966,5.18957
TMGNN,10,7.64765,4.87970
TMGNN,11,8.12937,5.02791
TMGNN,12,7.80677,4.38278
TMGNN,13,7.80089,4.30857


==> Covid19-results/results_IT.csv <==
MGNN,0,14.21300,5.87003
MGNN,1,15.57652,6.49284
MGNN,2,16.22891,6.66667
MGNN,3,16.78598,6.90063
MGNN,4,17.30184,6.77486
MGNN,5,18.14758,7.53806
MGNN,6,18.86360,7.29825
MGNN,7,19.13798,7.77239
MGNN,8,20.32194,8.06933
MGNN,9,21.81372,9.11129
MGNN,10,22.27185,8.24001
MGNN,11,22.42188,7.50430
MGNN,12,23.04824,7.59949
MGNN,13,23.08280,7.51973
TMGNN,0,15.34700,6.15918
TMGNN,1,15.61205,6.41768
TMGNN,2,16.30307,6.70376
TMGNN,3,16.48307,6.84618
TMGNN,4,16.99843,6.58625
TMGNN,5,17.34450,7.04022
TMGNN,6,17.97721,6.98870
TMGNN,7,18.00321,6.94022
TMGNN,8,17.89655,6.42922
TMGNN,9,18.18965,6.95913
TMGNN,10,18.37283,6.29518
TMGNN,11,18.01210,5.79725
TMGNN,12,18.66754,6.37672
TMGNN,13,18.76856,5.88747


==> figures/hungary_chickenpox.csv <==
Date,BUDAPEST,BARANYA,BACS,BEKES,BORSOD,CSONGRAD,FEJER,GYOR,HAJDU,HEVES,JASZ,KOMAROM,NOGRAD,PEST,SOMOGY,SZABOLCS,TOLNA,VAS,VESZPREM,ZALA
03/01/2005,168,79,30,173,169,42,136,120,162,36,130,57,2,178,66,64,11,29,87,68
10/01/2005,157,60,30,92,200,53,51,70,84,28,80,50,29,141,48,29,58,53,68,26
17/01/2005,96,44,31,86,93,30,93,84,191,51,64,46,4,157,33,33,24,18,62,44
24/01/2005,163,49,43,126,46,39,52,114,107,42,63,54,14,107,66,50,25,21,43,31
31/01/2005,122,78,53,87,103,34,95,131,172,40,61,49,11,124,63,56,7,47,85,60
07/02/2005,174,76,77,152,189,26,74,181,157,44,95,97,26,146,59,54,27,54,48,60
14/02/2005,153,103,54,192,148,65,100,118,129,40,88,56,10,119,104,85,20,32,153,70
21/02/2005,115,74,64,174,140,56,111,175,138,60,112,70,21,178,70,75,5,66,149,54
28/02/2005,119,86,57,171,90,65,118,105,194,60,67,46,12,112,116,76,22,45,102,42
07/03/2005,114,81,129,217,167,64,93,154,119,34,118,73,6,130,68,59,31,85,96,54
14/03/2005,127,59,81,243,99,81,72,107,117,57,72,91,9,113,62,22,26,19,118,43
21/03/2005,135,74,51,271,215,48,115,148,171,21,114,82,10,141,55,45,23,83,127,36
28/03/2005,116,63,98,119,51,48,51,92,76,41,82,72,25,162,49,203,40,47,63,36
04/04/2005,132,83,59,130,152,54,78,128,207,42,138,66,6,121,41,92,8,52,108,38
11/04/2005,129,53,84,111,103,41,58,91,123,35,91,51,26,144,50,41,25,64,59,30
18/04/2005,113,74,62,101,84,66,83,111,134,70,124,63,7,125,55,49,13,46,87,22
25/04/2005,114,50,120,126,111,48,77,119,157,50,141,59,26,138,57,41,6,98,64,23
02/05/2005,98,66,81,86,48,40,59,131,111,51,97,64,27,83,42,29,2,42,39,32
09/05/2005,140,81,103,116,129,51,89,146,65,104,224,124,22,159,66,57,15,111,76,47
16/05/2005,120,46,86,94,135,25,93,123,99,96,97,83,52,153,42,36,28,56,44,21
23/05/2005,173,99,125,139,84,37,84,122,252,104,174,105,44,137,54,93,28,40,141,43
30/05/2005,135,62,145,85,93,27,75,123,135,103,99,74,55,165,42,19,33,49,98,34
06/06/2005,143,98,129,100,104,48,73,128,95,62,163,146,39,145,23,84,46,39,87,37
13/06/2005,139,30,94,54,61,30,56,79,161,83,99,82,29,66,13,14,23,29,69,47
20/06/2005,155,56,94,56,147,24,77,93,150,47,123,83,30,117,36,73,21,53,66,70
27/06/2005,98,40,153,32,85,13,31,62,40,42,82,81,10,89,12,60,22,25,49,18
04/07/2005,87,18,38,26,69,32,33,66,106,40,84,72,10,91,11,86,12,54,51,34
11/07/2005,110,15,67,13,36,20,24,41,49,18,58,43,12,31,11,35,8,18,39,14
18/07/2005,70,12,11,12,29,8,13,35,28,25,25,33,7,25,6,8,11,29,24,7
25/07/2005,43,12,7,10,17,6,13,16,18,12,26,20,2,23,11,18,8,9,8,9
01/08/2005,37,4,21,1,6,6,9,9,18,5,18,17,2,19,5,11,4,6,17,2
08/08/2005,30,4,6,8,1,6,1,1,5,5,9,4,5,20,5,7,3,3,4,4
15/08/2005,21,1,1,1,4,3,2,12,8,5,2,4,2,7,2,6,2,3,4,1
22/08/2005,22,0,0,6,5,0,4,8,3,5,6,3,0,22,4,1,2,24,1,2
29/08/2005,15,1,2,1,2,3,1,7,6,2,5,5,0,13,2,4,1,0,0,2
05/09/2005,11,3,9,2,19,3,1,6,1,2,4,1,3,9,2,2,2,1,1,0
12/09/2005,7,1,1,0,1,1,2,2,5,5,7,4,6,8,3,3,2,2,2,0
19/09/2005,12,3,6,5,19,3,0,1,5,1,5,4,4,18,3,6,6,4,4,3
26/09/2005,5,2,3,1,28,1,4,2,3,3,9,7,0,15,6,6,5,4,5,16
03/10/2005,17,4,6,10,34,1,10,1,21,7,8,21,4,27,6,3,1,17,20,13
10/10/2005,11,3,5,7,60,0,16,5,5,7,12,9,8,51,5,12,3,16,25,17
17/10/2005,27,8,15,7,46,8,25,6,32,27,30,22,15,79,1,14,5,35,14,8
24/10/2005,23,9,26,19,60,18,25,8,36,11,20,43,15,77,17,6,10,42,50,16
31/10/2005,30,15,33,4,12,12,30,18,20,21,15,48,13,70,9,7,7,70,13,18
07/11/2005,48,12,35,11,100,19,13,20,25,23,23,51,26,67,17,33,25,41,35,40
14/11/2005,37,21,58,5,51,9,18,19,14,20,37,52,10,48,10,24,16,35,14,34
21/11/2005,32,9,36,14,45,24,15,27,12,21,25,17,21,31,5,19,22,48,22,44
28/11/2005,49,13,65,13,81,16,28,27,27,33,37,49,39,81,20,24,10,54,42,65
05/12/2005,67,28,40,4,40,28,22,34,27,15,45,50,17,44,38,28,32,70,72,38
12/12/2005,106,32,77,6,91,37,30,38,11,25,51,31,28,133,23,38,35,89,97,47
19/12/2005,83,24,44,17,75,9,17,25,36,35,49,37,7,85,51,18,77,66,80,40
26/12/2005,114,33,21,8,50,3,18,35,55,25,78,20,44,163,29,28,57,56,84,31
02/01/2006,129,42,60,20,89,48,36,47,58,32,45,72,51,173,79,35,71,79,109,107
09/01/2006,189,56,46,15,92,100,27,31,51,28,65,55,48,102,49,30,53,72,110,67
16/01/2006,79,8,29,7,50,26,27,28,39,13,30,39,23,114,61,19,37,59,111,43
23/01/2006,163,34,41,15,103,44,15,22,64,33,64,46,53,121,99,24,53,76,120,60
30/01/2006,110,35,31,9,68,48,29,35,43,19,30,24,39,105,97,41,51,55,136,45
06/02/2006,158,23,42,23,119,40,15,42,81,21,57,38,33,104,82,40,48,56,157,48
13/02/2006,182,25,70,16,108,121,22,59,40,10,47,28,23,119,145,54,93,53,155,85
20/02/2006,136,50,48,38,119,102,42,60,69,34,81,23,24,170,120,21,66,75,221,60
27/02/2006,207,51,52,16,112,85,44,82,95,19,74,53,45,140,120,64,55,82,180,76
06/03/2006,251,58,53,32,89,118,38,78,44,24,74,29,39,181,123,58,66,102,161,37
13/03/2006,141,62,59,40,61,85,42,33,50,30,102,34,47,149,101,38,47,71,221,58
20/03/2006,193,78,109,35,82,91,44,87,48,50,137,34,52,160,70,31,96,110,210,39
27/03/2006,169,48,69,26,68,131,58,49,56,12,82,36,49,161,47,8,85,81,230,81
03/04/2006,141,66,97,41,68,91,56,59,35,18,80,61,53,168,155,81,73,40,130,36
10/04/2006,193,30,55,41,62,152,64,52,35,28,104,45,37,153,43,81,86,34,192,42
17/04/2006,359,57,75,75,23,108,29,71,18,16,113,59,40,157,46,71,58,53,97,45
24/04/2006,268,139,97,44,97,165,103,76,34,23,104,54,37,221,81,95,82,71,190,22
01/05/2006,168,56,86,52,44,107,26,65,25,37,108,44,32,165,22,67,58,24,79,74
08/05/2006,338,68,59,31,44,82,57,68,32,25,89,30,50,121,42,83,85,21,133,62
15/05/2006,186,38,49,39,49,68,39,54,37,30,45,70,22,126,28,73,62,42,62,67
22/05/2006,266,72,34,14,22,149,66,69,34,22,120,38,58,143,22,48,92,24,136,30
29/05/2006,240,78,118,106,59,109,26,51,25,34,82,87,31,151,35,63,58,36,54,51
05/06/2006,162,60,55,23,15,118,30,85,44,28,34,25,30,105,14,30,51,18,58,37
12/06/2006,264,60,80,47,15,99,47,70,61,44,68,88,57,145,28,45,25,35,47,40
19/06/2006,133,51,65,23,65,51,32,66,54,26,64,51,50,134,19,41,118,34,39,31
26/06/2006,201,63,56,43,8,26,39,63,30,43,52,46,27,130,28,55,84,24,35,12
03/07/2006,236,70,25,5,50,27,22,118,72,19,23,41,14,89,19,37,26,24,34,26
10/07/2006,111,21,25,6,28,32,8,24,17,11,24,15,5,49,7,17,11,9,7,20
17/07/2006,76,54,16,12,17,3,6,29,22,6,2,8,7,24,9,17,23,13,7,9
24/07/2006,52,19,7,4,8,16,2,23,4,6,3,1,4,29,3,12,9,5,4,6
31/07/2006,30,5,3,4,4,11,0,12,14,2,8,7,5,15,4,3,5,1,4,1
07/08/2006,30,16,1,4,6,9,4,4,13,3,6,12,3,4,6,2,5,3,1,0
14/08/2006,74,1,4,4,5,1,1,2,1,4,1,2,1,6,1,9,0,1,2,0
21/08/2006,45,5,0,8,3,2,2,2,2,1,1,4,0,4,2,1,0,0,0,0
28/08/2006,41,1,0,2,2,6,2,2,2,4,0,0,2,17,2,2,0,0,3,2
04/09/2006,20,5,2,4,1,5,2,1,1,3,1,4,2,1,4,3,1,2,2,0
11/09/2006,15,3,1,5,4,0,0,1,3,4,2,6,2,4,1,5,0,1,2,2
18/09/2006,11,7,0,1,3,3,6,3,3,2,7,4,2,7,1,6,1,1,5,1
25/09/2006,10,3,4,5,12,1,2,7,8,9,10,8,9,12,6,10,3,2,1,3
02/10/2006,9,6,3,11,11,9,6,5,7,2,12,3,12,8,3,7,2,0,3,10
09/10/2006,35,1,2,3,16,4,0,9,16,11,15,13,19,29,6,6,5,7,7,10
16/10/2006,20,4,9,6,24,11,7,7,16,13,27,4,4,29,8,24,2,1,4,4
23/10/2006,19,3,10,7,16,19,25,8,31,7,17,5,17,23,4,13,0,4,10,12
30/10/2006,51,9,18,8,6,7,20,11,46,25,33,9,7,46,5,14,1,5,1,6
06/11/2006,53,16,19,21,39,20,37,9,22,28,53,11,15,47,7,42,1,4,15,18
13/11/2006,77,15,39,18,33,17,24,12,42,36,44,4,18,71,38,14,4,9,13,13
20/11/2006,62,24,14,20,39,18,50,13,16,56,41,7,62,94,15,7,8,29,10,16
27/11/2006,93,17,26,25,10,7,61,31,57,54,55,14,41,127,55,46,10,12,19,11
04/12/2006,78,24,28,24,37,39,101,31,33,50,59,6,59,99,49,21,7,23,29,32
11/12/2006,82,52,10,34,22,31,79,35,44,68,42,22,8,103,51,16,11,30,32,35
18/12/2006,84,53,44,33,31,11,40,41,36,105,59,11,46,125,87,5,18,9,43,32
25/12/2006,58,21,24,46,15,30,43,35,32,82,20,4,1,68,25,1,13,1,48,24
01/01/2007,114,39,24,76,25,28,97,65,71,138,65,13,30,179,82,1,17,13,47,42
08/01/2007,145,63,56,35,61,98,66,59,65,210,72,42,106,205,84,53,17,59,59,63
15/01/2007,93,38,46,93,160,21,26,56,55,103,36,10,56,118,37,38,12,34,29,36
22/01/2007,129,50,46,125,44,38,116,67,40,151,50,24,64,155,56,46,36,5,48,67
29/01/2007,114,55,55,155,71,48,54,66,45,110,45,34,46,175,66,61,14,21,73,54
05/02/2007,86,49,39,75,125,22,36,58,63,126,78,34,36,135,65,125,37,15,118,70
12/02/2007,127,58,73,114,52,26,36,74,26,116,126,28,60,86,60,33,29,36,64,35
19/02/2007,106,62,37,117,144,89,90,87,85,147,81,29,96,224,71,57,39,56,122,45
26/02/2007,211,79,40,87,96,40,49,71,50,150,93,59,38,211,63,37,23,60,59,29
05/03/2007,229,53,77,86,107,67,93,116,39,173,111,48,112,214,49,46,36,36,85,42
12/03/2007,145,65,22,64,110,25,31,63,56,74,56,25,47,136,22,26,28,7,92,24
19/03/2007,210,109,89,140,72,105,88,128,66,184,109,35,108,279,55,74,6,55,101,39
26/03/2007,267,90,61,163,96,89,85,107,94,111,80,90,77,255,54,37,38,59,76,64
02/04/2007,166,68,69,66,138,21,66,90,83,86,54,70,30,209,37,26,21,39,107,27
09/04/2007,168,89,59,58,114,77,57,92,44,111,58,74,43,160,31,30,12,21,76,42
16/04/2007,350,121,63,84,284,86,78,106,80,146,53,32,71,290,63,80,73,54,98,44
23/04/2007,224,41,60,111,157,29,72,94,69,85,27,50,106,204,19,43,59,22,75,51
30/04/2007,136,60,66,23,88,46,20,60,15,18,12,18,76,105,22,70,10,11,42,37
07/05/2007,278,137,91,53,23,70,59,110,129,142,83,46,107,257,30,65,79,29,90,45
14/05/2007,161,118,145,61,93,103,46,123,76,67,54,75,88,210,30,72,35,21,69,54
21/05/2007,385,141,75,87,174,90,63,108,119,101,65,59,73,198,47,39,73,10,84,49
28/05/2007,230,38,91,76,82,30,36,113,113,40,26,55,68,149,26,76,56,8,54,32
04/06/2007,284,116,79,62,161,58,61,56,150,92,45,54,100,220,29,113,51,17,55,32
11/06/2007,210,75,65,80,129,47,13,57,120,40,11,56,59,125,25,14,22,7,32,16
18/06/2007,125,73,47,18,34,61,13,61,75,25,9,21,25,131,29,28,20,8,71,11
25/06/2007,104,34,67,16,68,39,29,49,73,15,20,26,21,101,15,24,13,4,18,12
02/07/2007,140,25,23,29,80,21,10,24,47,15,6,11,18,65,14,10,11,3,15,9
09/07/2007,99,21,16,27,33,3,6,27,33,14,8,10,11,30,9,14,11,3,19,0
16/07/2007,35,8,19,90,33,5,5,7,14,2,7,11,6,29,8,1,10,1,6,0
23/07/2007,14,17,19,2,30,15,3,5,9,9,12,18,8,19,2,14,4,2,6,0
30/07/2007,34,9,6,3,14,14,0,4,13,2,8,2,3,9,2,4,5,1,5,2
06/08/2007,7,4,5,2,7,3,0,33,2,1,2,2,1,7,1,9,2,0,5,0
13/08/2007,7,1,6,0,21,2,2,7,4,6,3,1,1,5,2,0,0,1,4,0
20/08/2007,4,1,1,3,4,1,0,4,4,0,3,0,0,3,5,1,0,0,2,3
27/08/2007,4,1,2,1,8,1,2,6,4,0,4,2,0,19,1,1,4,3,0,0
03/09/2007,10,4,4,2,14,0,3,2,1,3,2,3,0,1,2,1,4,0,0,0
10/09/2007,6,1,2,2,3,0,3,3,1,3,0,1,4,2,0,0,0,1,4,1
17/09/2007,6,4,2,1,5,0,5,3,3,3,0,2,3,6,0,1,4,0,0,1
24/09/2007,12,11,4,2,8,6,9,5,6,1,1,13,2,10,3,3,7,1,5,0
01/10/2007,20,5,6,11,11,2,12,4,11,2,4,2,0,31,1,5,13,1,5,0
08/10/2007,14,13,12,12,38,6,16,13,15,1,3,15,7,34,2,55,8,2,3,6
15/10/2007,33,10,20,19,50,6,13,22,33,3,6,16,12,32,3,17,8,3,12,8
22/10/2007,20,14,34,13,20,7,6,12,42,1,5,10,9,33,7,4,13,0,18,4
29/10/2007,25,9,9,20,25,0,4,6,37,4,1,2,19,28,2,44,8,0,18,7
05/11/2007,93,20,48,37,63,9,26,30,58,1,2,11,29,91,15,31,19,7,25,21
12/11/2007,72,22,34,41,49,10,25,22,63,1,6,4,27,95,20,35,38,3,38,20
19/11/2007,54,21,29,37,70,1,17,32,34,7,6,24,11,83,7,64,14,2,15,10
26/11/2007,175,50,40,37,74,24,44,27,67,37,14,15,32,99,40,47,24,5,29,13
03/12/2007,126,34,36,33,54,10,46,35,82,23,14,55,33,78,28,17,14,3,39,18
10/12/2007,60,27,52,30,51,2,71,42,155,27,26,22,25,108,66,77,10,0,27,15
17/12/2007,193,36,38,60,82,4,40,86,96,12,19,48,14,82,44,28,8,5,51,11
24/12/2007,68,15,31,3,34,2,59,43,106,23,35,15,0,46,6,170,9,3,38,13
31/12/2007,183,41,57,138,126,7,42,32,22,11,35,78,21,167,50,69,10,3,37,12
07/01/2008,156,68,34,86,143,15,124,68,22,46,38,70,39,197,45,110,10,1,29,13
14/01/2008,479,76,95,57,202,31,76,137,214,73,38,160,74,431,113,203,27,8,131,21
21/01/2008,143,50,71,94,209,11,37,33,80,15,57,28,34,87,24,82,4,0,37,11
28/01/2008,193,20,48,129,61,15,55,43,73,16,26,34,8,143,26,71,6,7,48,13
04/02/2008,105,24,18,50,104,27,43,47,38,7,31,47,25,114,33,93,12,0,32,1
11/02/2008,136,33,17,12,62,20,73,41,39,35,30,27,4,90,24,58,11,6,27,5
18/02/2008,91,39,52,9,66,15,102,49,114,37,38,27,21,109,42,70,11,7,26,5
25/02/2008,150,46,26,8,76,26,105,35,48,37,50,15,26,146,40,73,10,14,25,22
03/03/2008,82,42,70,21,85,26,73,69,71,18,45,26,49,95,40,51,9,3,53,11
10/03/2008,64,50,32,105,78,18,84,53,40,20,56,39,25,98,24,69,15,5,50,18
17/03/2008,100,31,50,34,55,31,84,150,85,17,31,47,69,108,12,78,8,6,52,18
24/03/2008,95,78,18,18,127,15,104,87,52,27,51,26,19,123,42,49,10,3,48,10
31/03/2008,136,64,44,71,64,48,130,160,93,44,86,60,55,114,30,55,24,2,52,21
07/04/2008,80,78,65,37,42,8,122,102,47,51,39,28,26,76,32,66,12,10,38,4
14/04/2008,122,42,51,58,119,41,101,73,75,23,104,31,37,156,10,60,15,7,47,22
21/04/2008,117,60,134,47,101,90,164,106,62,55,80,14,39,115,57,46,52,10,54,14
28/04/2008,84,19,18,31,36,14,49,40,49,20,9,82,4,45,11,14,24,10,16,1
05/05/2008,133,93,69,57,108,41,123,97,69,97,114,23,33,70,39,115,28,31,65,11
12/05/2008,62,63,111,35,64,4,55,49,59,26,69,31,17,50,32,43,34,1,21,19
19/05/2008,211,103,70,59,91,109,98,98,86,110,58,72,42,85,97,23,34,9,82,14
26/05/2008,143,77,81,24,55,89,134,68,130,76,50,60,11,71,46,50,40,42,33,7
02/06/2008,128,145,34,66,127,53,63,74,92,49,83,30,23,129,19,63,37,10,40,12
09/06/2008,105,96,51,12,70,23,78,85,112,24,39,65,15,70,63,15,90,41,29,7
16/06/2008,140,69,31,30,56,43,43,40,68,21,46,55,7,50,21,30,25,18,29,2
23/06/2008,51,35,34,11,69,43,45,43,53,29,43,58,8,93,28,13,31,20,25,10
30/06/2008,70,68,15,0,21,32,30,28,51,5,19,34,10,47,14,4,7,18,15,5
07/07/2008,46,14,17,18,13,11,16,16,53,14,46,23,13,50,14,14,22,18,23,1
14/07/2008,17,8,9,13,36,16,8,23,41,8,17,18,3,18,9,33,29,8,6,13
21/07/2008,21,17,10,7,18,11,3,12,4,7,91,18,11,3,9,10,6,12,11,1
28/07/2008,51,4,5,0,8,9,14,17,5,7,10,8,4,15,6,1,13,7,4,3
04/08/2008,22,2,7,2,11,1,4,12,4,3,5,10,3,11,3,18,1,9,5,3
11/08/2008,11,1,5,6,13,1,5,8,5,2,4,2,4,4,8,18,7,2,4,1
18/08/2008,3,0,1,1,4,1,1,4,1,2,1,4,0,4,1,1,1,3,2,0
25/08/2008,10,2,2,1,6,1,0,5,0,1,1,2,0,3,0,0,2,2,8,3
01/09/2008,4,1,2,4,2,1,2,1,2,2,3,2,0,3,0,1,5,0,4,2
08/09/2008,3,0,8,2,4,0,1,0,3,0,1,0,0,4,3,1,0,9,3,5
15/09/2008,9,0,5,1,6,6,1,6,1,1,0,3,1,15,1,1,8,0,13,1
22/09/2008,14,1,9,3,7,3,2,0,5,1,4,7,2,6,3,1,5,3,16,9
29/09/2008,12,4,9,0,21,5,1,2,1,4,6,6,4,12,1,1,4,6,19,5
06/10/2008,22,2,34,10,33,25,4,9,8,9,9,12,6,15,3,7,3,24,45,0
13/10/2008,43,4,20,16,53,17,15,13,9,14,18,14,9,27,8,3,4,14,47,5
20/10/2008,27,3,0,3,3,17,6,17,5,9,16,2,14,34,7,4,5,32,30,25
27/10/2008,67,7,72,11,41,17,8,19,13,6,23,1,15,23,10,9,1,15,45,4
03/11/2008,78,9,25,4,45,16,5,33,15,9,35,24,19,30,10,8,18,3,50,30
10/11/2008,61,13,19,24,52,22,4,22,24,6,31,12,17,45,10,5,10,15,44,2
17/11/2008,62,8,35,4,39,32,8,35,16,3,24,6,60,15,12,15,25,1,37,22
24/11/2008,40,29,17,34,56,27,6,41,14,38,39,11,44,48,15,11,17,41,36,5
01/12/2008,98,17,23,19,34,19,9,55,28,13,18,23,34,41,15,23,16,13,42,4
08/12/2008,110,20,14,42,108,14,17,54,26,29,94,12,52,35,69,41,12,8,35,49
15/12/2008,142,42,20,37,65,49,14,78,40,27,65,52,53,70,40,73,16,40,71,17
22/12/2008,53,20,3,20,14,13,2,29,14,13,35,9,3,13,19,12,3,36,53,13
29/12/2008,39,18,1,8,32,0,2,67,28,13,55,9,44,65,12,48,16,0,27,10
05/01/2009,304,42,58,57,69,57,18,136,81,36,144,63,86,125,103,17,56,141,123,24
12/01/2009,300,23,66,44,355,79,18,68,62,36,97,26,35,143,77,74,14,65,26,10
19/01/2009,115,49,40,9,112,31,13,51,21,22,51,50,58,75,42,13,13,52,37,8
26/01/2009,176,62,44,53,100,46,5,56,67,48,65,27,65,107,54,74,13,42,61,23
02/02/2009,176,41,25,23,71,70,14,44,83,30,42,19,49,102,102,26,29,77,45,15
09/02/2009,157,57,42,25,64,67,11,73,78,51,91,39,43,103,57,86,44,31,103,13
16/02/2009,188,47,64,57,74,77,8,45,97,49,86,46,45,142,87,39,44,45,43,6
23/02/2009,128,94,55,75,71,42,34,79,117,79,89,53,59,125,60,88,66,135,65,55
02/03/2009,165,73,46,35,97,65,3,50,119,52,85,58,58,124,66,32,43,99,49,22
09/03/2009,129,59,51,64,125,45,13,68,50,51,104,48,38,161,26,162,70,75,57,17
16/03/2009,197,52,38,65,67,87,16,68,92,49,67,24,87,173,31,47,105,54,59,5
23/03/2009,129,22,46,34,65,148,34,85,102,49,72,55,34,155,40,62,21,87,69,5
30/03/2009,217,113,41,29,55,199,31,35,88,95,76,75,64,168,65,75,50,108,37,51
06/04/2009,109,45,53,16,74,102,54,124,89,19,107,28,40,35,38,44,39,54,32,14
13/04/2009,212,68,42,39,219,111,37,34,71,53,43,32,23,120,58,93,51,53,41,17
20/04/2009,265,25,152,74,156,173,61,129,127,119,92,50,69,193,47,33,40,78,45,25
27/04/2009,149,46,30,38,73,52,22,42,40,53,44,31,52,159,53,61,81,81,31,82
04/05/2009,143,70,37,59,96,108,45,90,135,54,51,36,30,176,59,27,35,78,12,9
11/05/2009,165,39,72,56,114,146,35,69,118,69,42,55,20,117,68,13,71,100,76,2
18/05/2009,198,47,46,68,69,38,49,48,149,32,109,42,21,100,34,43,21,135,18,43
25/05/2009,197,20,70,47,123,93,48,51,162,38,68,65,17,138,20,47,52,29,22,52
01/06/2009,211,45,50,46,99,48,57,53,148,7,48,19,16,115,42,38,56,21,24,5
08/06/2009,177,22,40,55,76,115,28,42,262,86,67,59,25,105,18,31,49,55,13,42
15/06/2009,168,55,52,59,69,42,21,57,127,53,48,33,25,135,21,16,21,72,9,13
22/06/2009,110,41,20,39,36,62,36,48,146,46,23,38,50,182,14,8,34,53,8,4
29/06/2009,65,17,42,15,20,36,12,52,84,53,42,21,21,72,17,16,12,40,7,51
06/07/2009,104,26,0,14,87,62,11,17,117,36,30,22,12,72,6,29,9,17,8,18
13/07/2009,85,6,25,21,35,54,12,11,86,13,23,13,22,55,11,5,15,16,13,1
20/07/2009,54,3,23,4,6,34,3,12,17,21,7,6,7,41,9,6,4,5,3,21
27/07/2009,18,24,4,19,21,4,13,7,12,8,6,6,2,29,2,1,14,4,5,4
03/08/2009,16,10,5,3,6,4,0,5,6,9,3,1,1,32,4,2,4,3,3,8
10/08/2009,14,2,0,4,13,3,5,0,32,3,3,9,2,11,3,0,4,1,4,1
17/08/2009,7,1,0,3,4,3,0,6,0,4,0,1,1,1,1,1,0,0,1,4
24/08/2009,27,1,4,3,2,1,1,1,0,5,1,0,0,19,4,2,0,2,8,2
31/08/2009,16,1,0,5,2,6,1,3,0,1,3,3,2,6,0,0,0,0,2,0
07/09/2009,11,2,0,1,6,3,3,0,0,4,6,0,3,4,0,4,0,0,2,1
14/09/2009,2,0,2,2,6,1,3,4,1,1,1,2,0,13,2,2,1,0,2,1
21/09/2009,4,0,1,1,6,4,6,5,3,2,1,2,9,8,1,8,0,3,3,2
28/09/2009,7,2,6,0,1,15,4,6,3,0,4,4,2,5,5,5,3,3,4,0
05/10/2009,15,5,9,1,10,7,10,9,6,3,2,3,1,12,1,4,4,5,2,0
12/10/2009,30,6,3,3,3,33,10,6,10,0,6,7,4,20,6,5,9,4,6,3
19/10/2009,31,10,10,3,11,31,10,6,8,6,3,5,2,36,7,9,8,25,2,15
26/10/2009,25,4,12,13,9,11,10,14,32,12,15,6,0,30,2,5,10,4,8,3
02/11/2009,50,1,22,24,31,36,23,8,40,11,13,21,1,27,7,8,8,12,3,31
09/11/2009,37,3,4,10,22,10,17,10,43,16,16,24,1,30,5,1,15,16,3,13
16/11/2009,59,8,9,13,16,44,15,16,21,2,35,6,1,30,8,2,6,6,14,25
23/11/2009,58,9,25,14,37,21,46,28,26,43,33,50,4,46,22,9,19,18,10,18
30/11/2009,42,31,17,20,34,8,19,40,48,10,25,11,12,126,13,10,14,16,2,27
07/12/2009,91,38,43,11,69,21,38,33,39,26,36,35,17,96,20,19,24,13,4,55
14/12/2009,86,46,39,12,17,17,21,28,64,10,24,27,9,102,17,20,10,15,4,24
21/12/2009,41,50,3,11,28,4,15,6,19,8,32,16,6,55,8,3,21,1,0,8
28/12/2009,47,28,19,13,55,8,34,18,38,31,16,22,4,48,13,16,0,10,4,11
04/01/2010,166,37,50,6,43,53,83,31,95,30,69,26,16,88,23,1,42,20,32,26
11/01/2010,113,23,52,11,28,23,33,21,44,24,29,30,14,62,18,14,21,5,13,12
18/01/2010,62,56,20,11,33,29,40,21,46,18,27,23,13,81,9,13,8,13,11,8
25/01/2010,82,103,52,3,42,29,48,38,77,33,54,33,23,96,41,14,9,40,35,15
01/02/2010,56,50,26,12,59,4,46,43,31,40,54,22,12,99,59,22,15,35,43,2
08/02/2010,46,47,82,12,42,17,34,31,46,35,67,22,38,129,25,3,21,10,75,7
15/02/2010,48,127,87,9,93,24,31,46,63,47,112,34,11,104,39,42,38,26,29,5
22/02/2010,124,83,102,13,63,32,37,62,76,20,83,61,20,113,39,44,18,11,42,2
01/03/2010,74,101,118,15,35,12,24,38,40,41,59,22,9,128,18,77,29,4,41,7
08/03/2010,116,68,86,13,54,17,61,95,109,26,98,83,13,124,25,89,13,10,36,5
15/03/2010,120,135,96,17,37,52,51,64,113,28,68,43,11,137,1,2,14,3,41,4
22/03/2010,101,123,110,16,145,41,72,72,86,25,92,85,29,190,34,34,26,14,83,2
29/03/2010,121,112,88,11,85,55,63,93,108,24,58,55,26,148,36,30,59,13,57,16
05/04/2010,160,80,108,17,52,11,34,75,54,15,52,52,11,143,23,22,35,17,39,6
12/04/2010,199,140,96,28,105,61,101,78,94,17,53,39,26,272,23,39,73,32,118,25
19/04/2010,147,106,238,17,79,39,75,84,81,12,47,81,16,214,33,63,26,18,71,13
26/04/2010,130,116,117,18,40,19,55,70,74,5,43,49,19,191,37,22,55,18,105,15
03/05/2010,175,96,167,4,82,28,78,81,71,42,34,52,37,243,33,32,17,14,101,20
10/05/2010,156,115,62,27,78,58,56,59,93,11,28,43,20,151,23,12,47,9,133,14
17/05/2010,185,102,160,25,65,17,65,85,68,42,37,95,20,216,27,3,15,29,99,11
24/05/2010,123,17,83,17,54,2,33,59,46,18,87,37,26,145,18,3,42,7,141,30
31/05/2010,151,84,135,11,68,49,99,97,68,35,78,52,41,221,36,8,46,8,126,31
07/06/2010,150,74,94,8,48,36,46,70,49,28,120,52,17,205,55,3,39,9,102,13
14/06/2010,169,66,57,25,44,33,77,104,21,24,84,80,21,168,35,9,61,4,97,26
21/06/2010,154,42,31,17,70,32,72,42,61,50,103,54,8,253,48,61,39,5,120,50
28/06/2010,68,25,43,12,24,29,36,35,23,7,44,20,15,97,26,8,19,7,43,11
05/07/2010,93,44,48,21,51,13,29,54,21,20,71,20,8,70,37,40,23,7,50,24
12/07/2010,74,34,16,8,26,11,49,48,7,12,19,18,3,56,31,10,4,4,33,6
19/07/2010,56,16,6,4,8,3,13,24,12,1,16,2,4,37,12,9,17,10,40,9
26/07/2010,35,19,6,2,12,16,3,21,9,4,10,1,2,26,19,9,7,2,33,5
02/08/2010,24,3,3,2,6,6,3,10,4,0,7,3,3,7,2,1,7,0,5,6
09/08/2010,11,2,4,0,7,4,10,5,3,0,8,2,7,8,12,1,0,0,12,3
16/08/2010,35,7,4,2,5,15,4,1,3,1,5,2,1,4,6,0,0,1,4,4
23/08/2010,11,1,0,5,13,0,1,0,0,2,8,3,1,1,1,1,2,0,4,6
30/08/2010,22,0,2,1,6,1,2,1,1,0,3,0,2,8,4,1,3,2,0,3
06/09/2010,8,1,1,1,1,0,1,0,3,0,2,2,2,6,4,0,4,0,2,4
13/09/2010,5,2,1,1,4,2,3,0,3,2,2,0,2,3,3,4,0,6,0,0
20/09/2010,23,0,13,2,2,1,2,2,0,1,6,1,1,12,5,2,2,2,3,18
27/09/2010,27,10,4,3,1,8,0,2,2,2,16,3,0,18,7,0,0,15,4,1
04/10/2010,33,5,10,5,4,4,2,1,3,8,6,6,2,46,14,1,8,10,8,24
11/10/2010,74,9,31,5,8,10,1,2,1,10,42,4,3,36,29,12,14,3,12,11
18/10/2010,57,23,3,18,9,5,5,4,1,3,53,19,9,36,24,9,0,12,8,35
25/10/2010,95,43,30,45,22,8,4,0,3,2,45,11,1,56,63,5,16,9,15,60
01/11/2010,73,16,2,12,7,8,7,3,15,20,43,18,8,58,20,3,3,23,8,29
08/11/2010,171,44,25,36,32,20,5,3,36,26,65,23,22,108,67,6,3,9,20,33
15/11/2010,206,28,24,30,25,3,17,5,28,12,65,23,5,75,33,6,55,51,39,75
22/11/2010,144,29,14,61,35,31,12,8,10,32,79,8,13,118,26,2,13,20,25,31
29/11/2010,155,18,49,86,15,37,24,4,26,10,55,27,12,85,38,26,39,30,43,22
06/12/2010,191,52,49,24,25,26,6,17,20,18,98,30,16,115,15,15,12,41,91,49
13/12/2010,125,45,54,46,20,44,10,26,45,13,97,23,17,114,12,28,17,20,63,35
20/12/2010,157,36,24,78,53,28,24,8,15,10,94,19,11,74,20,18,34,7,45,58
27/12/2010,121,41,20,28,36,13,35,20,26,10,105,42,8,93,11,42,9,7,104,71
03/01/2011,59,35,35,26,25,16,30,38,25,7,68,18,29,155,4,17,1,27,68,16
10/01/2011,333,38,41,149,93,72,26,52,35,22,90,63,13,240,27,14,32,115,55,86
17/01/2011,145,18,15,95,66,24,29,27,25,5,152,55,19,86,13,67,7,3,38,56
24/01/2011,208,51,28,34,65,65,22,86,34,6,107,39,9,93,22,52,38,50,70,41
31/01/2011,174,31,23,76,61,24,20,57,28,17,67,24,11,108,15,40,8,27,60,43
07/02/2011,128,28,31,47,79,42,64,76,43,8,101,34,18,145,28,62,41,44,69,21
14/02/2011,190,53,17,76,63,58,41,42,46,41,136,41,5,77,16,38,43,9,88,46
21/02/2011,228,46,32,102,164,72,54,67,55,22,82,61,14,189,24,102,43,30,98,35
28/02/2011,149,37,46,44,93,53,69,41,24,30,135,28,4,142,26,48,47,10,42,46
07/03/2011,181,43,45,55,173,10,57,63,47,38,161,51,6,140,41,125,39,34,132,35
14/03/2011,131,51,24,37,95,36,61,51,59,25,112,55,6,120,43,56,11,31,153,42
21/03/2011,227,58,29,43,192,22,73,48,56,82,106,74,29,312,82,184,53,17,90,43
28/03/2011,158,38,19,54,144,150,96,38,58,57,89,28,2,199,37,97,36,25,75,49
04/04/2011,168,37,34,42,171,133,67,60,62,63,87,52,7,143,45,66,14,14,116,41
11/04/2011,181,53,48,38,109,78,114,55,83,57,79,39,10,145,57,88,13,27,74,54
18/04/2011,138,41,28,37,72,14,54,60,92,30,58,37,2,106,41,40,33,2,73,22
25/04/2011,129,28,45,73,75,25,51,50,49,38,47,20,3,195,31,33,8,11,74,18
02/05/2011,161,49,87,33,158,54,92,51,153,47,79,52,2,149,46,167,15,11,85,65
09/05/2011,121,17,71,53,101,71,58,60,119,90,62,18,9,172,21,128,22,14,102,32
16/05/2011,128,55,101,31,109,95,71,52,69,60,57,47,35,152,31,100,7,2,100,40
23/05/2011,150,8,71,49,132,74,42,50,138,95,42,64,3,152,23,72,21,5,104,44
30/05/2011,146,62,86,33,127,39,73,34,124,120,41,42,44,141,44,54,44,6,85,45
06/06/2011,115,29,64,45,118,48,56,25,108,97,46,38,27,93,23,52,39,8,72,26
13/06/2011,120,38,46,47,64,52,42,19,38,82,43,23,20,68,16,48,34,9,60,19
20/06/2011,140,21,46,37,89,24,53,23,92,57,57,33,4,95,16,40,12,10,50,28
27/06/2011,73,23,51,7,36,95,22,21,36,37,12,21,12,61,18,19,5,3,39,37
04/07/2011,91,10,42,7,31,27,35,28,21,39,11,14,3,103,23,67,26,24,37,6
11/07/2011,71,3,16,5,35,17,21,23,24,21,8,14,5,65,7,11,0,0,16,15
18/07/2011,61,1,10,2,27,8,15,14,20,43,9,11,4,16,14,4,5,4,33,9
25/07/2011,19,11,8,0,26,1,6,4,6,24,14,6,3,21,10,5,0,1,9,15
01/08/2011,16,2,5,0,8,4,4,6,15,12,1,2,2,6,4,4,1,1,13,5
08/08/2011,11,0,3,1,5,28,5,4,19,21,2,2,2,11,2,3,1,1,5,2
15/08/2011,17,4,0,0,4,13,0,3,6,8,5,2,5,6,4,2,0,1,3,0
22/08/2011,14,1,1,2,5,23,2,3,12,6,3,3,1,7,0,9,1,5,5,1
29/08/2011,13,0,1,1,10,2,0,3,1,6,0,1,0,3,1,1,0,1,6,4
05/09/2011,22,1,0,1,8,1,0,4,12,2,1,2,9,4,0,0,0,0,1,1
12/09/2011,42,0,2,1,2,2,0,1,2,4,2,3,1,6,2,3,4,5,3,0
19/09/2011,4,3,1,2,8,3,1,3,0,5,3,3,10,6,0,6,3,5,2,6
26/09/2011,18,5,1,2,8,4,7,1,4,8,1,2,2,10,2,7,0,2,2,4
03/10/2011,6,5,3,0,11,32,10,13,8,9,4,14,16,11,0,2,4,9,1,0
10/10/2011,10,7,4,2,15,2,9,12,4,6,2,13,10,15,1,9,2,6,5,0
17/10/2011,60,9,9,7,12,16,17,18,5,19,1,19,3,29,1,19,3,7,1,5
24/10/2011,103,2,11,1,10,71,16,22,24,7,1,18,25,17,9,16,2,72,2,4
31/10/2011,31,10,11,3,25,8,2,24,12,42,5,19,3,12,5,3,3,4,0,7
07/11/2011,103,2,11,1,10,71,16,22,24,7,1,18,25,17,9,16,2,72,2,4
14/11/2011,44,12,22,0,7,88,17,68,35,15,16,22,32,33,18,26,12,4,8,0
21/11/2011,91,16,42,28,41,50,17,36,41,37,0,25,16,71,17,2,5,5,10,6
28/11/2011,83,16,28,5,52,24,12,44,22,47,12,27,24,64,36,19,12,21,12,12
05/12/2011,111,30,63,12,44,5,12,31,19,33,21,12,35,66,31,83,2,30,15,33
12/12/2011,91,40,86,19,31,15,40,50,17,29,25,20,58,100,22,41,8,30,20,12
19/12/2011,163,42,41,11,86,7,20,27,32,58,28,12,43,92,85,36,4,23,82,69
26/12/2011,28,52,32,1,81,27,68,27,39,37,27,19,62,53,16,16,1,28,14,46
02/01/2012,106,36,140,12,77,20,36,73,41,87,39,34,45,179,85,12,4,63,63,29
09/01/2012,291,41,86,11,248,20,101,64,72,66,39,27,38,118,41,13,3,50,30,23
16/01/2012,185,91,41,11,36,2,21,124,20,43,19,31,45,184,27,20,2,5,61,3
23/01/2012,197,48,44,16,218,157,46,75,30,41,18,8,88,114,40,21,2,55,66,36
30/01/2012,147,18,61,8,58,53,63,38,32,23,26,24,30,96,47,15,6,31,32,12
06/02/2012,192,29,38,16,55,37,56,69,43,43,13,39,76,144,30,11,8,36,90,216
13/02/2012,190,37,121,7,113,41,92,53,25,104,13,18,30,100,53,15,2,44,73,12
20/02/2012,147,20,66,4,122,29,64,68,58,66,29,42,52,170,36,23,1,39,65,22
27/02/2012,131,37,69,3,59,42,104,44,46,50,12,35,65,98,45,3,0,51,45,15
05/03/2012,149,43,47,1,66,17,60,68,49,27,13,34,41,98,24,16,6,59,36,24
12/03/2012,99,6,16,7,46,9,68,63,19,23,22,24,15,98,25,0,0,47,46,23
19/03/2012,233,38,119,6,124,74,116,69,95,87,10,22,76,86,84,31,2,39,67,28
26/03/2012,146,28,49,3,74,40,83,86,60,39,22,59,22,89,46,47,1,48,57,7
02/04/2012,182,21,67,3,73,81,64,46,45,55,13,18,27,77,56,7,15,27,45,8
09/04/2012,68,14,50,2,8,48,41,140,50,25,14,16,22,91,17,27,10,35,24,26
16/04/2012,180,27,90,15,134,39,79,76,41,76,27,23,20,107,38,67,13,43,52,21
23/04/2012,142,24,31,5,88,41,79,48,41,71,10,12,21,86,28,45,4,23,23,41
30/04/2012,80,2,26,2,33,3,43,68,35,17,14,13,2,32,21,7,2,14,42,2
07/05/2012,194,11,77,8,81,40,104,81,65,19,58,28,37,70,84,74,19,56,48,39
14/05/2012,286,16,77,14,26,34,67,79,87,32,15,29,14,131,53,41,2,26,39,12
21/05/2012,129,11,49,21,26,18,119,102,53,44,45,33,22,104,60,23,25,18,23,13
28/05/2012,93,2,43,8,150,9,60,82,51,12,14,7,14,131,56,36,10,18,36,10
04/06/2012,199,16,127,3,128,22,64,84,105,19,48,45,20,93,40,48,12,37,34,4
11/06/2012,120,7,53,3,105,17,52,65,49,52,40,12,36,140,40,15,6,58,29,20
18/06/2012,151,7,34,9,161,21,72,68,52,54,38,25,8,113,32,13,8,44,33,6
25/06/2012,88,11,26,3,127,7,23,64,67,22,10,5,36,38,32,56,13,5,20,10
02/07/2012,87,14,53,5,34,10,61,45,37,12,13,19,9,107,26,4,11,29,24,2
09/07/2012,67,7,40,2,75,6,16,34,20,9,14,9,4,113,11,32,1,38,6,8
16/07/2012,52,11,39,12,28,7,18,16,8,4,36,3,13,31,7,13,2,4,8,4
23/07/2012,65,2,11,9,19,3,2,6,24,7,1,2,1,24,7,9,0,27,10,1
30/07/2012,6,6,7,20,8,1,5,6,11,1,4,1,3,30,3,9,0,0,2,2
06/08/2012,64,2,0,6,4,0,3,2,3,2,5,3,0,8,1,3,1,11,2,1
13/08/2012,18,0,6,9,14,12,3,1,0,3,6,1,2,9,5,2,1,2,1,4
20/08/2012,3,0,4,0,2,0,1,5,0,0,3,0,1,7,0,1,0,0,0,0
27/08/2012,0,0,0,1,3,0,0,3,1,0,4,0,0,3,0,6,0,8,0,4
03/09/2012,13,4,0,6,6,0,4,2,21,1,3,1,0,12,7,1,1,2,3,0
10/09/2012,9,1,8,1,11,0,0,1,0,0,1,2,2,11,0,1,2,1,2,2
17/09/2012,4,3,5,0,7,1,3,6,1,8,2,0,11,8,1,1,3,4,1,0
24/09/2012,8,2,0,2,5,0,0,8,1,17,0,3,1,5,1,2,2,1,2,0
01/10/2012,12,12,12,0,17,0,18,4,0,1,3,5,0,18,2,0,1,0,1,1
08/10/2012,13,12,0,3,13,0,5,6,10,1,2,1,0,12,1,26,8,0,3,0
15/10/2012,31,11,7,10,19,16,30,21,10,8,10,1,0,23,0,4,2,1,0,1
22/10/2012,35,11,8,30,18,8,12,13,11,0,1,12,37,16,2,14,11,0,13,7
29/10/2012,8,3,1,21,44,0,3,13,7,4,1,6,26,44,2,9,4,2,2,1
05/11/2012,73,9,9,32,13,19,38,21,7,0,28,18,68,44,14,35,7,3,30,6
12/11/2012,77,12,4,34,56,31,12,30,10,20,43,10,30,72,9,22,20,11,9,2
19/11/2012,21,8,3,25,55,8,16,12,8,2,15,14,26,54,16,2,8,3,14,8
26/11/2012,104,14,6,59,84,1,25,39,43,24,46,12,47,65,15,10,19,10,24,40
03/12/2012,105,9,8,24,20,28,14,19,31,20,15,9,21,69,54,23,26,1,6,11
10/12/2012,92,18,18,54,13,47,45,55,66,2,47,12,13,107,14,12,12,3,49,16
17/12/2012,192,37,18,22,122,8,19,20,58,3,13,1,13,90,17,15,20,3,21,1
24/12/2012,2,11,6,25,2,24,15,22,41,0,20,8,0,9,43,3,27,4,31,18
31/12/2012,67,47,7,35,77,0,15,47,120,28,25,0,22,129,66,65,32,5,44,0
07/01/2013,283,34,8,61,156,57,92,93,115,17,35,21,28,156,89,45,48,19,68,5
14/01/2013,135,54,28,22,50,1,22,40,113,28,74,14,58,240,33,13,31,30,55,16
21/01/2013,129,22,5,20,47,47,36,56,74,9,60,3,35,190,48,7,54,9,60,19
28/01/2013,203,34,20,46,84,67,29,36,107,44,48,11,33,166,31,7,50,35,53,1
04/02/2013,152,194,6,23,90,55,27,40,39,25,18,19,76,138,53,3,40,28,42,73
11/02/2013,107,66,33,55,63,35,24,31,113,22,35,9,20,128,36,16,13,58,81,2
18/02/2013,185,29,13,32,45,12,38,42,51,32,38,2,50,239,35,29,54,27,65,37
25/02/2013,110,185,47,39,84,49,18,47,89,29,48,19,38,196,61,30,29,27,65,13
04/03/2013,138,51,11,27,53,9,21,31,69,36,51,1,23,108,32,20,90,16,29,23
11/03/2013,100,81,39,15,66,1,29,41,62,31,59,0,32,160,86,55,71,13,54,15
18/03/2013,228,68,41,65,77,27,23,55,70,28,59,18,51,131,29,7,38,48,43,17
25/03/2013,130,110,12,50,107,8,10,38,180,42,90,46,23,331,96,113,119,32,49,6
01/04/2013,137,38,22,8,40,57,11,49,39,19,61,11,44,155,106,32,60,21,31,11
08/04/2013,235,27,21,13,109,8,23,47,114,69,55,35,28,168,44,32,102,38,62,2
15/04/2013,138,27,38,14,83,10,17,42,54,38,78,13,34,137,34,96,131,24,52,17
22/04/2013,166,54,31,30,55,18,33,86,34,45,56,34,61,144,25,29,73,73,67,13
29/04/2013,122,54,50,43,39,1,34,54,108,37,32,17,30,119,58,47,55,15,40,1
06/05/2013,149,80,34,8,139,9,30,54,79,16,64,48,54,126,33,61,99,33,3,3
13/05/2013,124,115,40,4,85,70,24,45,47,9,20,28,44,239,50,71,88,46,36,18
20/05/2013,187,44,46,5,52,64,40,46,48,11,37,19,49,133,13,38,59,38,24,13
27/05/2013,195,67,55,8,59,10,31,48,96,8,30,39,40,140,93,51,31,17,23,9
03/06/2013,130,58,12,6,37,1,20,24,57,7,28,9,27,129,73,27,50,39,26,12
10/06/2013,126,47,35,28,75,12,31,21,39,10,24,28,53,97,35,75,27,21,32,5
17/06/2013,154,105,5,7,42,37,8,40,59,24,50,22,35,121,40,20,15,34,46,19
24/06/2013,149,106,37,12,67,78,32,27,65,15,10,8,62,66,52,96,46,21,18,17
01/07/2013,106,35,22,70,15,13,17,10,9,4,38,19,32,56,26,44,12,16,25,12
08/07/2013,151,30,28,14,54,19,11,30,25,26,11,12,29,42,3,74,8,5,8,18
15/07/2013,100,11,22,1,81,1,6,8,61,10,10,13,25,34,10,14,32,11,15,11
22/07/2013,91,36,11,8,17,2,1,30,15,14,12,21,25,30,12,24,13,10,3,5
29/07/2013,46,84,8,5,7,35,3,10,4,7,3,34,7,62,10,9,2,1,3,4
05/08/2013,38,10,16,3,20,0,5,1,5,5,1,5,7,9,11,0,0,0,4,3
12/08/2013,13,0,0,2,3,41,0,0,10,9,2,0,0,8,4,0,0,0,3,2
19/08/2013,22,0,3,0,2,16,2,1,1,2,3,0,2,4,0,6,5,0,3,4
26/08/2013,33,1,9,3,6,3,0,6,0,2,4,0,1,4,2,2,7,11,7,0
02/09/2013,9,1,0,0,8,11,3,3,0,0,2,0,0,2,5,2,1,2,0,1
09/09/2013,14,1,1,1,13,0,0,20,8,0,2,0,1,0,0,0,1,1,0,0
16/09/2013,48,0,3,1,3,1,1,1,2,4,1,4,2,4,4,0,0,0,1,0
23/09/2013,7,3,5,1,3,2,11,8,2,2,8,1,1,6,3,4,0,2,2,0
30/09/2013,18,2,9,8,9,1,1,18,1,2,2,0,2,9,0,11,2,2,3,1
07/10/2013,6,22,0,0,4,9,12,13,12,1,31,0,0,20,17,0,1,5,5,0
14/10/2013,21,15,1,1,17,9,3,8,2,11,6,1,5,18,14,15,1,3,11,2
21/10/2013,30,26,10,7,31,19,25,26,20,20,46,0,4,15,11,20,5,23,6,2
28/10/2013,21,9,1,11,13,28,8,10,33,35,18,6,1,12,46,30,1,0,18,5
04/11/2013,79,18,8,4,16,15,14,82,19,66,39,0,5,38,38,8,4,5,27,1
11/11/2013,64,5,14,11,71,22,48,40,32,49,38,2,2,25,19,7,2,22,11,6
18/11/2013,55,24,8,8,37,2,13,21,32,20,26,1,4,43,15,12,0,2,20,13
25/11/2013,18,14,3,19,80,10,32,53,39,18,39,1,10,52,8,46,0,20,28,2
02/12/2013,101,20,14,10,44,20,7,39,26,64,22,3,14,35,63,14,4,15,25,3
09/12/2013,63,30,30,11,81,16,38,40,37,21,12,11,6,29,5,18,0,44,11,2
16/12/2013,59,44,35,23,84,59,37,42,19,82,4,2,22,54,17,19,1,19,39,4
23/12/2013,6,3,0,0,3,0,1,0,3,1,0,0,0,10,0,3,4,0,2,2
30/12/2013,26,27,1,1,49,0,37,43,29,18,18,2,13,30,21,26,0,20,23,5
06/01/2014,150,49,4,4,205,48,47,81,112,22,27,10,21,80,93,3,0,28,63,15
13/01/2014,80,50,41,4,73,69,61,59,54,84,19,7,18,140,18,9,2,31,32,13
20/01/2014,82,19,72,13,40,12,44,14,34,40,4,10,14,43,25,3,0,21,36,20
27/01/2014,58,24,41,24,76,67,24,34,40,27,17,21,10,108,46,83,66,22,43,17
03/02/2014,84,43,14,14,66,47,28,9,7,23,16,4,13,35,14,2,17,13,28,6
10/02/2014,59,31,1,26,76,77,18,66,38,30,14,17,27,68,20,34,3,24,38,14
17/02/2014,60,29,72,21,114,73,71,56,26,50,30,22,30,77,11,16,2,18,47,89
24/02/2014,116,40,36,30,104,56,23,52,55,14,9,13,26,106,45,25,23,32,38,33
03/03/2014,99,53,51,41,103,61,78,52,39,6,23,0,28,77,22,1,25,21,31,2
10/03/2014,112,48,77,20,121,1,25,55,59,53,32,21,32,76,25,29,8,11,50,13
17/03/2014,197,49,21,50,134,112,34,85,64,32,29,8,39,107,29,44,11,28,70,22
24/03/2014,116,60,34,58,185,54,54,50,97,31,52,14,26,100,22,42,12,30,47,32
31/03/2014,215,51,68,54,72,144,46,35,48,66,39,11,40,36,4,34,9,9,40,51
07/04/2014,82,21,157,26,109,61,41,62,87,43,66,5,46,80,14,54,12,54,54,20
14/04/2014,155,31,38,56,107,57,47,15,92,32,69,7,44,60,3,25,18,27,40,98
21/04/2014,80,21,25,6,22,21,1,23,9,18,18,1,26,38,21,13,16,12,10,3
28/04/2014,13,10,5,0,0,3,0,7,0,4,11,5,0,15,0,8,0,5,2,0
05/05/2014,70,67,40,59,76,44,88,34,93,31,118,17,13,42,48,9,19,92,89,91
12/05/2014,391,35,274,62,109,20,42,87,165,77,136,37,84,125,1,56,56,37,34,13
19/05/2014,178,23,48,9,133,30,22,14,176,96,109,50,23,85,3,46,8,21,19,8
26/05/2014,124,35,80,74,79,14,74,41,57,100,105,4,2,63,4,63,37,22,38,50
02/06/2014,235,17,85,27,158,72,20,33,36,38,86,27,16,85,6,11,19,22,13,38
09/06/2014,88,4,0,8,17,29,7,37,30,70,14,18,8,102,3,27,3,20,2,31
16/06/2014,187,27,177,11,63,35,60,21,43,76,132,26,8,133,5,9,6,12,2,24
23/06/2014,140,20,84,8,106,4,14,9,40,48,44,27,8,84,8,33,3,13,9,24
30/06/2014,111,19,25,4,7,31,15,28,12,11,46,2,8,61,1,11,20,10,6,0
07/07/2014,72,27,17,5,81,8,16,7,15,40,33,15,1,76,10,13,31,6,8,34
14/07/2014,75,4,25,3,14,17,11,5,27,33,7,19,6,107,6,15,9,32,4,16
21/07/2014,44,7,10,2,18,2,1,7,9,12,51,14,4,69,23,4,14,49,1,6
28/07/2014,40,0,12,7,22,93,3,6,2,8,27,7,0,23,2,13,0,13,4,1
04/08/2014,37,5,8,0,7,57,4,4,17,1,15,11,1,35,2,12,11,1,1,0
11/08/2014,10,2,2,4,3,25,3,5,9,12,7,5,1,15,0,1,0,4,3,9
18/08/2014,6,4,1,1,0,34,6,3,2,1,10,0,2,10,1,1,0,0,8,3
25/08/2014,7,3,1,7,1,0,1,5,4,0,1,0,0,9,1,2,0,2,4,2
01/09/2014,5,0,0,0,1,1,3,0,1,2,12,0,1,2,2,0,8,2,2,1
08/09/2014,10,2,0,0,3,0,3,1,1,0,2,0,2,1,0,5,0,1,5,0
15/09/2014,11,4,0,1,1,0,2,3,4,3,7,6,0,27,5,0,1,0,8,0
22/09/2014,16,4,1,1,2,7,3,5,3,0,6,3,0,8,1,1,0,4,7,1
29/09/2014,20,4,2,0,3,3,7,3,4,1,9,1,2,26,8,6,2,1,18,0
06/10/2014,17,10,0,1,3,1,18,1,1,0,26,11,0,43,5,2,4,3,27,4
13/10/2014,21,1,0,1,4,0,20,17,3,0,17,0,0,26,10,3,0,0,3,0
20/10/2014,34,12,3,26,9,1,22,3,1,3,16,4,3,39,33,14,0,0,40,7
27/10/2014,28,7,1,2,13,2,13,11,3,1,11,3,6,32,16,7,21,0,34,10
03/11/2014,44,4,7,0,16,0,18,11,11,1,11,1,5,46,28,28,4,0,30,7
10/11/2014,33,5,10,0,29,3,20,7,3,1,14,10,6,87,5,15,4,31,21,1
17/11/2014,85,15,26,7,14,3,28,13,9,3,14,8,25,33,28,7,25,23,24,4
24/11/2014,16,15,14,2,3,0,9,23,6,0,24,2,9,25,16,0,9,3,25,0
01/12/2014,95,12,41,6,39,0,16,15,14,10,56,7,13,122,4,23,4,11,110,10
08/12/2014,43,39,31,10,34,3,2,30,25,19,34,20,18,70,36,5,23,22,63,9
15/12/2014,35,7,15,0,0,0,7,7,4,2,30,36,4,72,5,21,14,0,17,10
22/12/2014,30,23,8,0,11,4,1,9,10,17,27,17,21,12,5,17,1,1,83,2
29/12/2014,259,42,49,32,38,15,11,98,61,38,112,61,53,256,45,39,27,11,103,25


==> figures/hungary_county_edges.csv <==
name_1,name_2,id_1,id_2
BACS,JASZ,0,10
BACS,BACS,0,0
BACS,BARANYA,0,1
BACS,CSONGRAD,0,5
BACS,PEST,0,13
BACS,FEJER,0,6
BACS,TOLNA,0,16
BARANYA,BARANYA,1,1
BARANYA,TOLNA,1,16
BARANYA,SOMOGY,1,14
BARANYA,BACS,1,0
BEKES,HAJDU,2,8
BEKES,BEKES,2,2
BEKES,JASZ,2,10
BEKES,CSONGRAD,2,5
BORSOD,HEVES,3,9
BORSOD,SZABOLCS,3,15
BORSOD,HAJDU,3,8
BORSOD,BORSOD,3,3
BORSOD,NOGRAD,3,12
BORSOD,JASZ,3,10
BUDAPEST,PEST,4,13
BUDAPEST,BUDAPEST,4,4
CSONGRAD,JASZ,5,10
CSONGRAD,BACS,5,0
CSONGRAD,BEKES,5,2
CSONGRAD,CSONGRAD,5,5
FEJER,FEJER,6,6
FEJER,SOMOGY,6,14
FEJER,KOMAROM,6,11
FEJER,TOLNA,6,16
FEJER,BACS,6,0
FEJER,PEST,6,13
FEJER,VESZPREM,6,18
GYOR,VESZPREM,7,18
GYOR,KOMAROM,7,11
GYOR,GYOR,7,7
GYOR,VAS,7,17
HAJDU,JASZ,8,10
HAJDU,HAJDU,8,8
HAJDU,SZABOLCS,8,15
HAJDU,BEKES,8,2
HAJDU,BORSOD,8,3
HEVES,NOGRAD,9,12
HEVES,JASZ,9,10
HEVES,PEST,9,13
HEVES,HEVES,9,9
HEVES,BORSOD,9,3
JASZ,JASZ,10,10
JASZ,CSONGRAD,10,5
JASZ,HEVES,10,9
JASZ,BORSOD,10,3
JASZ,PEST,10,13
JASZ,BEKES,10,2
JASZ,BACS,10,0
JASZ,HAJDU,10,8
KOMAROM,GYOR,11,7
KOMAROM,FEJER,11,6
KOMAROM,KOMAROM,11,11
KOMAROM,VESZPREM,11,18
KOMAROM,PEST,11,13
NOGRAD,PEST,12,13
NOGRAD,BORSOD,12,3
NOGRAD,HEVES,12,9
NOGRAD,NOGRAD,12,12
PEST,NOGRAD,13,12
PEST,FEJER,13,6
PEST,BUDAPEST,13,4
PEST,HEVES,13,9
PEST,BACS,13,0
PEST,JASZ,13,10
PEST,PEST,13,13
PEST,KOMAROM,13,11
SOMOGY,TOLNA,14,16
SOMOGY,VESZPREM,14,18
SOMOGY,BARANYA,14,1
SOMOGY,ZALA,14,19
SOMOGY,SOMOGY,14,14
SOMOGY,FEJER,14,6
SZABOLCS,HAJDU,15,8
SZABOLCS,BORSOD,15,3
SZABOLCS,SZABOLCS,15,15
TOLNA,SOMOGY,16,14
TOLNA,BACS,16,0
TOLNA,BARANYA,16,1
TOLNA,TOLNA,16,16
TOLNA,FEJER,16,6
VAS,VAS,17,17
VAS,ZALA,17,19
VAS,GYOR,17,7
VAS,VESZPREM,17,18
VESZPREM,KOMAROM,18,11
VESZPREM,ZALA,18,19
VESZPREM,VESZPREM,18,18
VESZPREM,GYOR,18,7
VESZPREM,FEJER,18,6
VESZPREM,VAS,18,17
VESZPREM,SOMOGY,18,14
ZALA,VAS,19,17
ZALA,ZALA,19,19
ZALA,SOMOGY,19,14
ZALA,VESZPREM,19,18

